Decentralized Online Bandit Optimization on Directed Graphs with Regret Bounds

We consider a decentralized multiplayer game, played over $T$ rounds, with a leader-follower hierarchy described by a directed acyclic graph. For each round, the graph structure dictates the order of the players and how players observe the actions of one another. By the end of each round, all players receive a joint bandit-reward based on their joint action that is used to update the player strategies towards the goal of minimizing the joint pseudo-regret. We present a learning algorithm inspired by the single-player multi-armed bandit problem and show that it achieves sub-linear joint pseudo-regret in the number of rounds for both adversarial and stochastic bandit rewards. Furthermore, we quantify the cost incurred due to the decentralized nature of our problem compared to the centralized setting.

==> res.csv <==
,0,1,2,3,4
0,1.0,0.2570673345262618,0.00001,0.821278701505175,182.12306695894642
1,2.0,0.23683962852483564,0.00001,0.6676658830589381,108.53576779617767
2,3.0,0.2360971016117194,0.00001,0.5780894858866636,81.29614625443537
3,4.0,0.23533173203118096,0.00001,0.5414481511849044,66.62403347947321
4,5.0,0.22602468868915776,0.00001,0.4932986892995434,57.282782638069136
5,6.0,0.20799386038146803,0.00001,0.46375214591593483,50.736827013849584
6,7.0,0.1976939511921684,0.00001,0.4400376174747934,45.85430750359615
7,8.0,0.20014867002531334,0.00001,0.4204043036941332,42.04913389808883
8,9.0,0.1988943076696039,0.00001,0.4001178898226717,38.98546676409325
9,10.0,0.19921833807389627,0.01392926504265099,0.38450741110514153,36.45610647641671
10,11.0,0.19538812931256908,0.03344377527860959,0.35733248334652856,34.32580050130525
11,12.0,0.19411293076272992,0.044947822297789125,0.34327803922767075,32.50223979388435
12,13.0,0.18871752432822309,0.05116462512068157,0.32627042353576463,30.920109168356756
13,14.0,0.18674255835857473,0.05436836940413328,0.3191167473130162,29.531793516551016
14,15.0,0.1849014193421354,0.06008843156657599,0.30971440711769477,28.30169888002952
15,16.0,0.18534619618106762,0.0650121138443564,0.30568027851777885,27.202641739736606
16,17.0,0.18656355484579035,0.06579119964236987,0.3073359100492108,26.213474531120447
17,18.0,0.1848761060987108,0.06970110031420518,0.3000511118832164,25.317478154281435
18,19.0,0.1840591551357422,0.06809360837578014,0.30002470189570424,24.501245917402006
19,20.0,0.1816110890962542,0.07092285209620257,0.2922993260963058,23.75389131903457
20,21.0,0.18278257471213902,0.07344825324418126,0.2921168961800968,23.06647456928331
21,22.0,0.1821527918280739,0.07369362160940109,0.2906119620467467,22.431580134949083
22,23.0,0.18145266744176178,0.07889827644301735,0.2840070584405062,21.843000619143048
23,24.0,0.18392841868787194,0.08328901839680929,0.2845678189789346,21.295496840258124
24,25.0,0.18648131592286674,0.09277628753759637,0.2801863443081371,20.784613391789286
25,26.0,0.18663632663938537,0.09414526157922266,0.2791273916995481,20.30653518635917
26,27.0,0.18791087100031353,0.09765159428128732,0.27817014771933973,19.857974677404382
27,28.0,0.18653718104264908,0.09340097531854134,0.2796733867667568,19.436082323226646
28,29.0,0.1868015744163269,0.09701082597214766,0.2765923228605061,19.03837485714901
29,30.0,0.1876022624131526,0.10320196471213293,0.27200256011417223,18.662677339769587
30,31.0,0.18621907934861576,0.1022703678867126,0.2701677908105189,18.307075980538485
31,32.0,0.18551110453540054,0.1065824202572707,0.26443978881353036,17.969879449044413
32,33.0,0.18408554646039002,0.1073053145531419,0.26086577836763813,17.649586934127743
33,34.0,0.18525090788903206,0.11007663053973304,0.2604251852383311,17.344861607593472
34,35.0,0.18500640613341476,0.11255616002484418,0.25745665224198533,17.054508447826663
35,36.0,0.18444248137775737,0.11471159399641691,0.25417336875909785,16.777455604268848
36,37.0,0.18443879578594008,0.1169184399691202,0.25195915160275995,16.512738655789786
37,38.0,0.183934410813452,0.11916325119770126,0.24870557042920272,16.259487248293905
38,39.0,0.1825672427417892,0.11953711665874353,0.24559736882483488,16.016913699419344
39,40.0,0.18218340393768545,0.11928420048469814,0.24508260739067278,15.784303238208356
40,41.0,0.18038945380480567,0.12056176547957255,0.2402171421300388,15.561005610521327
41,42.0,0.17930961613144947,0.11915860153587257,0.23946063072702636,15.346427830722277
42,43.0,0.17861245658499092,0.12032447838329897,0.23690043478668288,15.140027899769944
43,44.0,0.1779759450745903,0.1231244728007044,0.2328274173484762,14.941309341561718
44,45.0,0.17869328565850276,0.12279638322900244,0.23459018808800308,14.749816434911933
45,46.0,0.17700020710418013,0.12296232907050011,0.23103808513786014,14.56513003921518
46,47.0,0.17650086574238336,0.12333219540190776,0.22966953608285895,14.38686392866056
47,48.0,0.1751565134638883,0.12306845050713161,0.227244576420645,14.214661563608843
48,49.0,0.17605294393523238,0.12583961955796258,0.22626626831250218,14.048193239033163
49,50.0,0.1762045626474442,0.12608814346924696,0.22632098182564142,13.887153559235532
50,51.0,0.17481738308083927,0.12521675800884788,0.22441800815283067,13.731259195764107
51,52.0,0.1749821650694838,0.1268281257536493,0.2231362043853183,13.580246891870685
52,53.0,0.17500852906436218,0.12648300238796795,0.2235340557407564,13.43387168220289
53,54.0,0.17462045712591212,0.12704292268964598,0.22219799156217826,13.291905300912829
54,55.0,0.17380729917315912,0.1261502123930267,0.22146438595329154,13.154134755137445
55,56.0,0.17321826066763965,0.12587706411664726,0.22055945721863204,13.020361043989794
56,57.0,0.17224454459335437,0.12346857393182595,0.22102051525488278,12.890398005895761
57,58.0,0.17126176500186194,0.12393294361591804,0.21859058638780582,12.76407127939998
58,59.0,0.17011097970336062,0.12281572003312444,0.2174062393735968,12.641217364514317
59,60.0,0.16906981856725403,0.12204119961230828,0.2160984375221998,12.521682773348093
60,61.0,0.16823454856857326,0.12134611694862303,0.2151229801885235,12.40532326018626
61,62.0,0.16710309794309075,0.12163516437988894,0.21257103150629256,12.29200312240758
62,63.0,0.16541603842403982,0.11968828879182394,0.2111437880562557,12.181594564690776
63,64.0,0.16428275928267178,0.11833478205082937,0.21023073651451418,12.073977119868303
64,65.0,0.16401855746239202,0.11999160548470077,0.20804550944008326,11.969037120576587
65,66.0,0.16312409665397742,0.11908499678686746,0.2071631965210874,11.866667216536397
66,67.0,0.16285135981459553,0.11812072517479422,0.20758199445439685,11.766765932892417
67,68.0,0.1615588691840091,0.1184064302786001,0.20471130808941812,11.669237265560223
68,69.0,0.16061345179639014,0.11916756953107263,0.20205933406170765,11.57399030998216
69,70.0,0.15947341688341288,0.11740516961595966,0.2015416641508661,11.480938920090493
70,71.0,0.1587970827955549,0.11660923285711394,0.20098493273399587,11.390001394624226
71,72.0,0.15834191559054034,0.11565729583311107,0.2010265353479696,11.30110018825183
72,73.0,0.15765304246897469,0.11590397587915698,0.1994021090587924,11.214161645221438
73,74.0,0.15711433773254777,0.11634295012936631,0.19788572533572923,11.129115753497624
74,75.0,0.1560325831762474,0.11569465884420699,0.19637050750828783,11.045895917553741
75,76.0,0.15522649985044876,0.11595020338561018,0.19450279631528733,10.964438748174686
76,77.0,0.15430120474553632,0.11528494694117591,0.19331746254989673,10.884683867789686
77,78.0,0.15339460173050895,0.11545891709586728,0.19133028636515062,10.806573730001054
78,79.0,0.15234580512804655,0.11459278416405119,0.1900988260920419,10.73005345210509
79,80.0,0.15195872909465039,0.11458800485177623,0.18932945333752454,10.655070659517284
80,81.0,0.15151949747226923,0.11372863118601782,0.18931036375852062,10.581575341117503
81,82.0,0.15069901102528496,0.1126689673959188,0.18872905465465112,10.509519714623375
83,84.0,0.14932011274821344,0.11099136828913049,0.1876488572072964,10.36954680845118
84,85.0,0.15016590318772438,0.11201782608367418,0.1883139802917746,10.30154402148419
85,86.0,0.1502405795034237,0.1125225699437759,0.1879585890630715,10.234809700839339
86,87.0,0.15094524192062736,0.11356165549446248,0.18832882834679224,10.169305487330309
87,88.0,0.1512900947409978,0.11465816588416569,0.18792202359782992,10.104994612929087
89,90.0,0.1513880355358082,0.11544222713071414,0.18733384394090227,9.979813269916681
90,91.0,0.15163923043291125,0.11628127843751258,0.18699718242830993,9.918876496254487
91,92.0,0.151498458564483,0.11625088060678201,0.18674603652218397,9.859000309571524
92,93.0,0.15165955037403883,0.11631061698505228,0.18700848376302537,9.800154746085518
94,95.0,0.15235372906553984,0.11801752763721853,0.18668993049386118,9.685441388312075
95,96.0,0.1524401138802589,0.11839263733196834,0.18648759042854948,9.629519253462396
96,97.0,0.15249765553843253,0.11800618375558411,0.18698912732128095,9.574518956495718
98,99.0,0.15239283763766898,0.11904450935185702,0.18574116592348094,9.46718602568761
99,100.0,0.15313120814330433,0.11941799955337072,0.18684441673323793,9.414806695894642
100,101.0,0.15326573534099902,0.11974565374438131,0.18678581693761673,9.363255729801148
102,103.0,0.1536031124874985,0.12079623683929193,0.18640998813570508,9.262554442530217
103,104.0,0.15357817363534892,0.12112223711061015,0.1860341101600877,9.213363747025738
105,106.0,0.1538543005586115,0.12167640337592264,0.18603219774130034,9.117206521415502
106,107.0,0.15405493301020473,0.12203506798584496,0.1860747980345645,9.070203654059815
108,109.0,0.15412388618390985,0.1223369857182254,0.1859107866495943,8.978263120626002
109,110.0,0.15406281742978972,0.12240069461915552,0.1857249402404239,8.933292652163242
111,112.0,0.15403247530745023,0.12267320501912035,0.18539174559578012,8.845273304470465
112,113.0,0.15440155773599468,0.1227915645875733,0.18601155088441607,8.80219472956836
114,115.0,0.15445068734401793,0.12274516829940055,0.1861562063886353,8.717829062519948
115,116.0,0.15446694689627682,0.12259547306169344,0.1863384207308602,8.676515014781401
117,118.0,0.1547407795791376,0.12283912918654158,0.1866424299717336,8.59556021817265
119,120.0,0.15423311444612356,0.12284916810973451,0.1856170607825126,8.51675533655146
120,121.0,0.1540158495522082,0.1224701082959043,0.18556159080851212,8.478130054119097
122,123.0,0.15366346082816845,0.12189070110517443,0.1854362205511625,8.402378693218873
124,125.0,0.15330624598531994,0.12166664168169213,0.18494585028894778,8.328556527613825
126,127.0,0.15321367171948386,0.12237704619035523,0.1840502972486125,8.256584057912352
127,128.0,0.1532161583859405,0.12243902208431,0.18399329468757097,8.221267849522206
129,130.0,0.15343692462931474,0.12312813253812968,0.1837457167204998,8.151930575910368
131,132.0,0.15311959341597034,0.12342729772109941,0.18281188911084129,8.084263164033569
133,134.0,0.15297042164493396,0.12429941198344666,0.18164143130642127,8.01820046346987
135,136.0,0.15288242390554843,0.12378488893428788,0.18197995887680898,7.953680803796736
136,137.0,0.1527242852087743,0.12356301868358802,0.18188555173396057,7.921981235777527
138,139.0,0.15229313163838928,0.12332132202292972,0.18126494125384884,7.859667545844471
140,141.0,0.15234643069476045,0.12323248386314442,0.18146037752637648,7.798756453922595
142,143.0,0.1517489813610099,0.12305841061763961,0.18043955210438017,7.739196743987655
144,145.0,0.15132035625720008,0.12307755980329949,0.17956315271110068,7.680939763371922
146,147.0,0.15096211817846467,0.12328563234787579,0.17863860400905354,7.623939260837706
148,149.0,0.15083484474547829,0.12384777800056888,0.1778219114903877,7.5681512369423025
150,151.0,0.15035718874039253,0.12345938050842815,0.1772549969723569,7.5135338056091685
153,154.0,0.1497926059606613,0.1237339303596291,0.1758512815616935,7.433715749817269
155,156.0,0.14938547111175948,0.1228934997448622,0.17587744247865678,7.381854285607109
157,158.0,0.14911369632856417,0.12276255329901956,0.17546483935810878,7.3310316868195935
159,160.0,0.1483923936464393,0.12208050279697737,0.17470428449590122,7.2812141191041775
161,162.0,0.14788093052318788,0.12177216033970055,0.1739897007066752,7.23236926130369
164,165.0,0.14722388205968598,0.12099806502796329,0.17344969909140867,7.160858596745169
166,167.0,0.14678212752892975,0.12022828031039788,0.1733359747474616,7.114313282616475
168,169.0,0.1463645857287414,0.11964709215408192,0.17308207930340086,7.0686382867828605
170,171.0,0.14591962861297064,0.11964345438019644,0.17219580284574484,7.0238071186661655
173,174.0,0.1455880289605657,0.11927697907995294,0.17189907884117844,6.958087308428312
175,176.0,0.1458027181039767,0.11910322119269104,0.17250221501526233,6.9152569435081315
178,179.0,0.14486210174990946,0.11909247656023728,0.17063172693958165,6.852428498297403
180,181.0,0.1445064836744831,0.11888701342350468,0.17012595392546154,6.811455925769291
183,184.0,0.14387083803281642,0.11765784246978633,0.1700838335958465,6.75131501960759
185,186.0,0.14333924186253685,0.11750767642305948,0.16917080730201423,6.71207106192508
188,189.0,0.1426248383113824,0.11719328451023359,0.1680563921125312,6.654433322036237
191,192.0,0.14175069194136677,0.11698557811359933,0.16651580576913422,6.598216198471088
193,194.0,0.14147193419579107,0.11661671681750146,0.16632715157408068,6.561499158459072
196,197.0,0.14116394891055659,0.11667675747241157,0.1656511403487016,6.507525012658318
199,200.0,0.14055765074572832,0.11613973684245729,0.16497556464899935,6.454826779617765
201,202.0,0.14015859860353921,0.11613548371993657,0.16418171348714186,6.42037916645703
204,205.0,0.13958062186783987,0.11630986946705398,0.16285137426862578,6.369699879405021
207,208.0,0.13910826711236815,0.1157321571725204,0.1624843770522159,6.32017152285842
210,211.0,0.13897007072596965,0.11541441938126537,0.16252572207067392,6.271751613702429
213,214.0,0.13854157813927429,0.11492641574836544,0.16215674053018314,6.224399820239116
216,217.0,0.13812181729592385,0.11431436229090863,0.16192927230093906,6.178077824602619
219,220.0,0.1375893440318575,0.1137209787412668,0.16145770932244818,6.132749195750542
222,223.0,0.13714786141865476,0.11346137908549922,0.1608343437518103,6.088379272085764
225,226.0,0.1366489051414727,0.11297547936683522,0.1603223309161102,6.044935052859045
228,229.0,0.13624132891058668,0.1119322862650502,0.16055037155612317,6.002385097587962
231,232.0,0.13563617957776292,0.1116249747375084,0.15964738441801743,5.960699432803439
235,236.0,0.13499832330483064,0.11128178167493913,0.15871486493472214,5.906413767002921
238,239.0,0.13457667944078652,0.11108118572689915,0.1580721731546739,5.866635821160509
241,242.0,0.13399247907245493,0.11080146387789903,0.1571834942670108,5.827631783123588
245,246.0,0.13362518918234592,0.11049442302052062,0.15675595534417122,5.776787993853038
248,249.0,0.13313094099882528,0.11038092016577135,0.15588096183187922,5.739496143425488
252,253.0,0.13248262305973194,0.10956964811965864,0.15539559799980524,5.690852908198885
255,256.0,0.13168421963549126,0.1087482530192584,0.1546201862517241,5.6551526224341515
259,260.0,0.13100028035789207,0.10817148079965169,0.15382907991613246,5.608557021826755
262,263.0,0.13052312959553966,0.10797567382770691,0.15307058536337242,5.574339192200727
266,267.0,0.1296931509621606,0.10761795466698944,0.1517683472573318,5.5296527114653165
270,271.0,0.12891962442638966,0.10724457565030733,0.150594673202472,5.485999920389316
273,274.0,0.12848155944103504,0.1071829593677372,0.14978015951433288,5.453915208010109
277,278.0,0.1277891564837645,0.10636491683226747,0.1492133961352615,5.411978983128491
281,282.0,0.12709113429342772,0.10544253010237853,0.1487397384844769,5.370974226859211
285,286.0,0.12651660762146336,0.10525752014156056,0.14777569510136615,5.3308672548274085
289,290.0,0.1258713959471919,0.10514327829321758,0.14659951360116624,5.291626055593372
293,294.0,0.12523586941168094,0.10449733428499387,0.14597440453836802,5.2532201856519825
297,298.0,0.12461743814187166,0.10362560168087626,0.14560927460286707,5.215620672358502
301,302.0,0.12425892682022657,0.10309475312337389,0.14542310051707924,5.178799924084285
306,307.0,0.12358887941343774,0.10299344759313886,0.14418431123373662,5.133829187269116
310,311.0,0.12329112249980502,0.10284571071725199,0.14373653428235805,5.098666375951692
314,315.0,0.12272145270564844,0.10250172108673494,0.14294118432456193,5.064201228640633
319,320.0,0.12200286710699873,0.10165159752829309,0.14235413668570437,5.022066579758642
323,324.0,0.12140832315402895,0.10137077993690283,0.14144586637115508,4.989090139694555
327,328.0,0.12101343016841175,0.1006782162579471,0.1413486440788764,4.956741564628761
332,333.0,0.1214004331207505,0.10110560483594873,0.14169526140555228,4.917159131509508
337,338.0,0.12211894817200772,0.10131165956563502,0.14292623677838043,4.878491013907157
341,342.0,0.12253162463315165,0.10133872582238597,0.1437245234439173,4.84819165586405
346,347.0,0.12337219050692148,0.10182391428681978,0.1449204667270232,4.8110838394678215
351,352.0,0.12427482922550824,0.10241370342983255,0.14613595502118393,4.774798442828179
356,357.0,0.1252914584966794,0.1033100456107511,0.14727287138260767,4.739305762888591
361,362.0,0.1261394737135804,0.1033242195879002,0.1489547278392606,4.7045775706604225
366,367.0,0.12698182471977523,0.10393415143047137,0.1500294980090791,4.670587018745563
371,372.0,0.1279750506320055,0.10456062529233606,0.15138947597167496,4.637308555838458
376,377.0,0.12870830523532104,0.10503839969548379,0.15237821077515828,4.604717847594416
381,382.0,0.12950128210705616,0.10542180646474014,0.1535807577493722,4.572791703312228
387,388.0,0.130478607289373,0.10574559669616465,0.15521161788258134,4.535326488557137
392,393.0,0.13133072548641478,0.10614437108433962,0.15651707988848992,4.504785961422664
398,399.0,0.13198877083028793,0.10669875037389007,0.1572787912866858,4.4689240414167735
403,404.0,0.13251111224366552,0.10741155833937412,0.1576106661479569,4.43967241935602
409,410.0,0.1333482130983122,0.10845972089374598,0.15823670530287845,4.40530340391879
415,416.0,0.13395478161604293,0.10917992160471737,0.1587296416273685,4.3717059119744075
420,421.0,0.1344839738931048,0.109621888233075,0.15934605955313458,4.344276946368887
426,427.0,0.13528476173138615,0.11019301179380918,0.16037651166896313,4.31202160752301
432,433.0,0.1359754954575649,0.1111307241307164,0.1608202667844134,4.280461414458095
438,439.0,0.13659776980682972,0.11217027153244045,0.16102526808121898,4.249571925732448
444,445.0,0.13701938398356725,0.11302527390922552,0.161013494057909,4.219329881657721
450,451.0,0.1376883852577277,0.11393625309902833,0.16144051741642707,4.189713132022293
457,458.0,0.1381169891920309,0.11448807780361592,0.16174590058044586,4.155922455312873
463,464.0,0.13856745603213214,0.11537503602568044,0.16175987603858383,4.127589403942425
470,471.0,0.13882453301414902,0.1163110251932228,0.16133804083507525,4.09524286477503
476,477.0,0.13907035204888668,0.11714793654255806,0.1609927675552153,4.068103977925072
483,484.0,0.13948421337301928,0.11745804145481022,0.16151038529122833,4.037102217142193
490,491.0,0.13964473620580073,0.11757225103879751,0.16171722137280395,4.006786711438506
496,497.0,0.14000050990187626,0.11798113897675737,0.16201988082699514,3.9813293743784923
503,504.0,0.14011796440916593,0.1180820135102273,0.16215391530810458,3.9522235225997733
510,511.0,0.14043020602109232,0.11857873440158229,0.16228167764060236,3.9237363194576944
517,518.0,0.1405920355892421,0.11869379382607066,0.16249027735241356,3.8958462962028477
525,526.0,0.1407615802633331,0.11900212354787454,0.16252103697879167,3.864677043967649
532,533.0,0.1409302673421541,0.11948639743518746,0.16237413724912075,3.8379990835095894
539,540.0,0.14105364413489246,0.11972395454874354,0.16238333372104138,3.8118572207456602
547,548.0,0.14136904769798855,0.12019646436066286,0.16254163103531424,3.7826147054800043
555,556.0,0.14156933402347588,0.12028089577503,0.16285777227192177,3.7540244204042494
562,563.0,0.14163931780271805,0.12013392288319277,0.16314471272224332,3.7295242600303697
570,571.0,0.14173518830608492,0.12032595733185938,0.16314441928031045,3.7020938521709335
578,579.0,0.14174867553343506,0.12025460772379916,0.16324274334307096,3.6752505617009854
586,587.0,0.14175275168384843,0.12045867016069883,0.16304683320699803,3.6489738655046593
594,595.0,0.14169902283504898,0.12060404440961726,0.16279400126048071,3.62324422758673
603,604.0,0.14158521466849455,0.12087082831963844,0.16229960101735066,3.5949291544602135
611,612.0,0.1413381175971444,0.12077690475438335,0.16189933043990545,3.570301310742296
620,621.0,0.14133211999585824,0.12074103381504571,0.16192320617667078,3.5431819551792376
628,629.0,0.1411540969132469,0.12056937900098723,0.16173881482550656,3.519579895070578
637,638.0,0.14101218070311924,0.12038533469845222,0.16163902670778627,3.4935748748398083
646,647.0,0.14079752616353283,0.12049863340690753,0.16109641892015814,3.4681294547913937
655,656.0,0.14071335898814985,0.12051812088223206,0.16090859709406763,3.443223963605942
664,665.0,0.14048177298782302,0.12045279941028442,0.16051074656536163,3.418839681538645
673,674.0,0.14030539299682232,0.12033553752370052,0.16027524846994412,3.3949587821665386
683,684.0,0.14008668262346988,0.12027006872710622,0.15990329651983354,3.368994202607937
692,693.0,0.1398870347594829,0.12044013422930971,0.15933393528965606,3.346121173823113
702,703.0,0.13961967018509858,0.12042572894055698,0.15881361142964018,3.3212374314242625
712,713.0,0.13944636852642478,0.12040704655905138,0.15848569049379818,3.2968929639519735
722,723.0,0.13922633085909883,0.12042322519164195,0.1580294365265557,3.2730686766255346
732,733.0,0.1390177819930232,0.12017893030736532,0.15785663367868108,3.2497464051181537
742,743.0,0.1386680819086775,0.12030607960831065,0.15703008420904435,3.2269088581798475
752,753.0,0.13826218776080199,0.12015315886380677,0.15637121665779719,3.204539564520228
763,764.0,0.13792313977619003,0.1201481158754857,0.15569816367689437,3.1804554572845465
773,774.0,0.13767980154242127,0.1200886871185525,0.15527091596629003,3.159019254284947
784,785.0,0.13735671902708618,0.11987703283106996,0.1548364052231024,3.135926186784689
795,796.0,0.1370218994404882,0.11954101189879154,0.15450278698218486,3.1133255763430365
806,807.0,0.13673382224790032,0.11944991551597707,0.15401772897982358,3.0912002561348024
817,818.0,0.13644758653916486,0.11922201194879253,0.1536731611295372,3.0695338831898273
829,830.0,0.136043529546155,0.11888853089883562,0.1531985281934744,3.0464029924273643
840,841.0,0.13560236812137752,0.11856372458231895,0.1526410116604361,3.025646779797201
852,853.0,0.1353353487226556,0.11844673786165599,0.1522239595836552,3.0034743355921316
864,865.0,0.13496099483101184,0.118260541322182,0.1516614483398417,2.981776121352215
876,877.0,0.134571670312073,0.11810317061819248,0.15104017000595354,2.960535553691839
888,889.0,0.13429387048581914,0.11794566901995598,0.1506420719516823,2.939736847640928
900,901.0,0.13398258219229534,0.11791529947565434,0.15004986490893632,2.9193649679820743
913,914.0,0.1335315560340846,0.11769256985750967,0.1493705422106595,2.8977604887582076
926,927.0,0.1330875947821717,0.11728032292291682,0.14889486664142657,2.8766227861292744
939,940.0,0.1326337358511632,0.1170318069895406,0.1482356647127858,2.8559353710490565
952,953.0,0.13225021062051182,0.116866826440098,0.14763359480092564,2.8356825563970074
965,966.0,0.1318838853869534,0.1166069274475668,0.14716084332633997,2.815849407609406
978,979.0,0.13145010251544956,0.11650825363294437,0.14639195139795474,2.796421696970427
992,993.0,0.13104611107188582,0.11622785078326563,0.145864371360506,2.7759374227070635
1006,1007.0,0.13058421167880993,0.11604019891617219,0.14512822444144768,2.755891509115494
1020,1021.0,0.13021298283759652,0.11589767080576263,0.14452829486943042,2.736268613322417
1034,1035.0,0.12978145024930857,0.11553935359336719,0.14402354690524993,2.717054131951094
1049,1050.0,0.12928740350995235,0.11530076124130034,0.14327404577860436,2.6969046137635027
1063,1064.0,0.1288646337810884,0.115030689048614,0.1426985785135628,2.67849262802834
1078,1079.0,0.1283595150365485,0.1146051494203232,0.1421138806527738,2.659173242386755
1093,1094.0,0.12783059643292446,0.11428127775777125,0.14137991510807768,2.640261232689002
1108,1109.0,0.12737307976821194,0.11393220002332215,0.14081395951310174,2.621742543906711
1124,1125.0,0.12689425065990256,0.11350151717959,0.14028698414021512,2.602407731426831
1139,1140.0,0.12646953213165496,0.1131902513408058,0.13974881292250413,2.5846601903463218
1155,1156.0,0.12600497199499514,0.11286752571724624,0.139142418272744,2.5661196164396003
1171,1172.0,0.12555532807798503,0.11246387579938147,0.1386467803565886,2.5479680380027787
1188,1189.0,0.12502623273385347,0.11209878287350973,0.1379536825941972,2.529093280888213
1204,1205.0,0.12457187726443264,0.11178501876718437,0.13735873576168092,2.5117025288356527
1221,1222.0,0.12405507741506215,0.11137077956472582,0.13673937526539848,2.493608132891645
1238,1239.0,0.12361511532397702,0.11100733315605286,0.1362228974919012,2.4758950906581205
1255,1256.0,0.12317262299141465,0.11070295456472891,0.13564229141810039,2.4585502478909027
1273,1274.0,0.12274752250776323,0.11035552892512861,0.13513951609039784,2.4405725305473855
1291,1292.0,0.12226373347146377,0.10987983075402331,0.13464763618890424,2.422979408286116
1309,1310.0,0.12183742346370494,0.1094675410165998,0.13420730591081007,2.405757417075724
1327,1328.0,0.12143305719682952,0.1092666993929163,0.13359941500074274,2.38889374216318
1345,1346.0,0.12099582203618268,0.10894950874026782,0.13304213533209755,2.3723761784247306
1364,1365.0,0.12056550233447448,0.10870467152421046,0.1324263331447385,2.3553036152884026
1383,1384.0,0.12015802378475428,0.10840253978060432,0.13191350778890423,2.3385907030955084
1402,1403.0,0.11971752868422884,0.10804406913993124,0.13139098822852646,2.322225039080124
1422,1423.0,0.11926286011430724,0.10758847409963805,0.13093724612897642,2.3053601895571405
1442,1443.0,0.11878219237627102,0.10728710212022143,0.13027728263232063,2.2888539017570544
1462,1463.0,0.1183660843534791,0.1068861726580969,0.1298459960488613,2.2726936966502156
1482,1483.0,0.11793937698837875,0.10663590101143074,0.12924285296532675,2.2568676935778047
1503,1504.0,0.11750025951627889,0.10617176352761011,0.12882875550494766,2.2405976979006588
1524,1525.0,0.1171074384627757,0.10584773717495374,0.12836713975059766,2.224671209414301
1545,1546.0,0.11663750691452388,0.10553316642773797,0.12774184740130978,2.2090763538310734
1566,1567.0,0.11621094390243714,0.10517747473144555,0.12724441307342874,2.193801822474049
1588,1589.0,0.11576678548951588,0.10487881961314156,0.12665475136589022,2.178131764055082
1610,1611.0,0.11532396368160826,0.1046427875073507,0.1260051398558658,2.1627896359936094
1633,1634.0,0.1148192122847305,0.10428681166172371,0.1253516129077373,2.1470885745465993
1656,1657.0,0.11429804005098547,0.10385569756946553,0.12474038253250541,2.131721431424651
1679,1680.0,0.11384973399814717,0.10350956737221366,0.12418990062408068,2.116676578812706
1702,1703.0,0.113377230012068,0.10305453715204457,0.12369992287209142,2.1019429468368704
1726,1727.0,0.1128851592992628,0.10267091405864158,0.12309940453988401,2.086889133285035
1750,1751.0,0.11237286939600577,0.1021324201869561,0.12261331860505544,2.0721513015666773
1774,1775.0,0.11188911857992191,0.10177538816650543,0.1220028489933384,2.057718588784
1799,1800.0,0.11139125585983682,0.10133418153383833,0.12144833018583531,2.042997815428144
1824,1825.0,0.11092577393377039,0.10099195627649006,0.12085959159105071,2.028585753701822
1849,1850.0,0.11048006834104866,0.10060670115895093,0.1203534355231464,2.0144717993481738
1875,1876.0,0.10998905588115962,0.1002226546433102,0.11975545711900903,2.000098664965282
1901,1902.0,0.10952706038176266,0.09982493021400485,0.11922919054952047,1.9860262177181975
1928,1929.0,0.10903170579346787,0.09942339221531252,0.11864001937162322,1.9717197379715583
1955,1956.0,0.10858155608622203,0.09899853011190263,0.11816458206054142,1.95771542606589
1982,1983.0,0.10809751862406938,0.09854507832850065,0.11764995891963811,1.9440028281207111
2009,2010.0,0.10764496529276193,0.09812472058955451,0.11716520999596935,1.9305719887357176
2037,2038.0,0.10713496407676355,0.09768136365503119,0.11658856449849592,1.9169311760216114
2066,2067.0,0.10663938980911486,0.09710050923415545,0.11617827038407427,1.9031011317173436
2095,2096.0,0.10611690077058895,0.09670589091630767,0.11552791062487024,1.8895637222558013
2124,2125.0,0.10565620172514964,0.09629123694626229,0.11502116650403699,1.8763088042968379
2153,2154.0,0.1052304992630327,0.09589156238324127,0.11456943614282412,1.8633267191115308
2183,2184.0,0.10478243651101124,0.0954161804926172,0.11414869252940528,1.8501742905276732
2214,2215.0,0.104326065422778,0.09500980774271948,0.11364232310283652,1.8368695304556248
2245,2246.0,0.1039190885108183,0.09468630191066418,0.11315187511097241,1.823845462194742
2276,2277.0,0.10349215565714615,0.09433867698556507,0.11264563432872722,1.8110923835410422
2308,2309.0,0.10303278400478996,0.09397132871967707,0.11209423928990285,1.7982023659820192
2340,2341.0,0.10259597752156027,0.09355466954629435,0.1116372854968262,1.7855815818534826
2372,2373.0,0.10210622083413154,0.09314850236752924,0.11106393930073384,1.773220815847767
2405,2406.0,0.10162224415487331,0.0927421135484552,0.11050237476129142,1.7607368206610525
2439,2440.0,0.10114053310856222,0.09231159733730203,0.10996946887982241,1.7481442886087257
2473,2474.0,0.10066502690922553,0.09195305772193921,0.10937699609651186,1.735816093700306
2507,2508.0,0.10020617421858106,0.09160587545674123,0.1088064729804209,1.7237431427632826
2542,2543.0,0.09977816840291812,0.0912041276407234,0.10835220916511283,1.7115725868413099
2578,2579.0,0.09931154089273013,0.09078253735490707,0.10784054443055319,1.6993174321869922
2614,2615.0,0.09878626477636177,0.09027204620533516,0.10730048334738837,1.6873198816212667
2650,2651.0,0.09831953933234835,0.08991886726986312,0.10672021139483359,1.6755710610049572
2687,2688.0,0.09783074573876759,0.08946362473227035,0.10619786674526482,1.663746187173618
2724,2725.0,0.09734345204460924,0.08901946911238781,0.10566743497683068,1.65216638559309
2762,2763.0,0.09685042533476762,0.08856446231444735,0.10513638835508789,1.6405199715797527
2801,2802.0,0.0963558356718384,0.08818409168479123,0.10452757965888558,1.6288177255396976
2840,2841.0,0.09585652570055692,0.08771601691122619,0.10399703448988765,1.6173606237977696
2879,2880.0,0.09535635918815567,0.08725096557630918,0.10346175280000217,1.606140248808436
2920,2921.0,0.0948478666282954,0.08672648238456807,0.10296925087202274,1.5945909288849642
2960,2961.0,0.09434581783609967,0.08628231462308909,0.10240932104911026,1.5835584148335993
3001,3002.0,0.09382118031199936,0.08581310734360614,0.10182925328039258,1.5724828046895394
3043,3044.0,0.09331409018967109,0.08534152805014755,0.10128665232919462,1.5613729960646925
3086,3087.0,0.0928027262841345,0.08491881280257776,0.10068663976569123,1.5502375131288089
3129,3130.0,0.0923103097177039,0.08442117059918482,0.10019944883622299,1.5393353354368646
3172,3173.0,0.09181669004824346,0.08402939190762712,0.0996039881888598,1.5286584497600042
3216,3217.0,0.09134194705786951,0.08361815728758147,0.09906573682815754,1.5179585152549218
3261,3262.0,0.09083712534499366,0.08316376146443501,0.09851048922555232,1.5072430108850718
3307,3308.0,0.09033039628505465,0.08263460599564396,0.09802618657446535,1.4965190804904944
3353,3354.0,0.08987161958316785,0.08218150950992179,0.09756172965641391,1.4860193589413688
3399,3400.0,0.0893590084701287,0.08171569743285734,0.09700231950740007,1.4757361607593473
3447,3448.0,0.08882685001468779,0.08125806014792734,0.09639563988144824,1.4652288004143628
3495,3496.0,0.08831713321305933,0.08074979961545967,0.09588446681065899,1.4549413075116746
3543,3544.0,0.08779988586715289,0.08024595281928043,0.09535381891502534,1.4448661386793413
3593,3594.0,0.08727917280846718,0.0798133598784548,0.09474498573847957,1.4345892056066423
3643,3644.0,0.08678566623987054,0.07934607892377533,0.09422525355596574,1.424527127599649
3694,3695.0,0.08628621372116915,0.07884564871813395,0.09372677872420436,1.4144775151920939
3745,3746.0,0.08580385240333496,0.07837414011982895,0.09323356468684098,1.4046363331626817
3797,3798.0,0.08531662005398732,0.07789021814182957,0.09274302196614508,1.3948094424244029
3850,3851.0,0.08482880685768628,0.07750521615219871,0.09215239756317384,1.3850015530420268
3904,3905.0,0.08437152009822915,0.07699675514653236,0.09174628504992595,1.3752171284904753
3958,3959.0,0.08387673894302425,0.07651920986541216,0.09123426802063633,1.3656359484910017
4013,4014.0,0.08342302734484303,0.07608444730637688,0.09076160738330917,1.3560791045663756
4069,4070.0,0.08295573129105908,0.07565915923623129,0.09025230334588688,1.3465505460706921
4126,4127.0,0.0824870950773175,0.07520432292490006,0.08976986722973493,1.3370540029051239
4183,4184.0,0.08203770822410443,0.0747946132559686,0.08928080319224026,1.3277544247581048
4242,4243.0,0.08157971861753015,0.0743260649951858,0.08883337223987449,1.318328861796667
4301,4302.0,0.08110338844177752,0.07391145482277879,0.08829532206077624,1.3091000754371946
4361,4362.0,0.08062146839889808,0.07347108776134295,0.08777184903645321,1.2999097292448754
4421,4422.0,0.0801751320245498,0.07304843196994065,0.08730183207915895,1.2909091710850067
4483,4484.0,0.07971730820114359,0.07265373413787121,0.08678088226441596,1.2818011508334604
4545,4546.0,0.07928463264760556,0.07233563934242948,0.08623362595278164,1.2728821622425504
4609,4610.0,0.07881491287306569,0.07188510503915461,0.08574472070697677,1.2638669210971607
4673,4674.0,0.07835703370969567,0.07150053328956461,0.08521353412982673,1.2550395076596392
4738,4739.0,0.07788964516134782,0.07107521935480299,0.08470407096789265,1.2462598157353655
4804,4805.0,0.07742595685663582,0.07065220400642785,0.08419970970684379,1.2375299290115955
4871,4872.0,0.07694906385288389,0.07021304993630698,0.0836850777694608,1.2288517853080774
4939,4940.0,0.0764610636316226,0.06977208147208866,0.08315004579115653,1.2202271822567308
5007,5008.0,0.07598232276070692,0.06933183183450363,0.08263281368691021,1.2117806975684264
5077,5078.0,0.07552977399347272,0.06894864766559856,0.08211090032134687,1.2032654770375726
5148,5149.0,0.07508321211227847,0.06858411248756195,0.081582311736995,1.1948084573671458
5220,5221.0,0.07462804932315503,0.06821241377520644,0.08104368487110362,1.1864109301521506
5292,5293.0,0.07416507310474094,0.06781517209083956,0.08051497411864231,1.1781870990185481
5366,5367.0,0.07371101620523687,0.06739279637367658,0.08002923603679717,1.1699096314554622
5441,5442.0,0.07322605730756815,0.06688442894003485,0.07956768567510145,1.1616949232799407
5516,5517.0,0.07275889734600331,0.06641122546023276,0.07910656923177387,1.1536499885890232
5593,5594.0,0.07228892058618586,0.06591031428432877,0.07866752688804295,1.1455611066387084
5671,5672.0,0.0718680555727134,0.06550534210511036,0.07823076904031645,1.1375373628375636
5750,5751.0,0.07142391792433612,0.06507226852126555,0.0777755673274067,1.1295793585750098
5830,5831.0,0.07098256581242474,0.06462431465412391,0.07734081697072556,1.1216876151240276
5912,5913.0,0.07053517954057026,0.0642068310942126,0.07686352798692792,1.113766988146539
5994,5995.0,0.07011107275881824,0.06387096040781493,0.07635118510982156,1.106011003740973
6077,6078.0,0.06968021178155359,0.06344848024858056,0.07591194331452662,1.0983223600468426
6162,6163.0,0.06925941566039666,0.06304951195838504,0.07546931936240828,1.0906115203742537
6248,6249.0,0.06882211474320696,0.06264687474271877,0.07499735474369515,1.082972151644752
6335,6336.0,0.06839882052386281,0.062171831987369294,0.07462580906035633,1.0754042506856987
6423,6424.0,0.06797657229929932,0.06172596038983836,0.07422718420876027,1.0679077636973562
6512,6513.0,0.06755110813609361,0.061265933277809215,0.073836282994378,1.0604825893924508
6603,6604.0,0.06713055423095189,0.060833525249271894,0.07342758321263189,1.0530477240484701
6695,6696.0,0.06672417203510438,0.06038000371993715,0.0730683403502716,1.0456871722085412
6788,6789.0,0.06631767076137744,0.05990739016467481,0.07272795135808006,1.0384005902832663
6883,6884.0,0.06591885245521244,0.059444290370350567,0.07239341454007431,1.0311116703748757
6979,6980.0,0.06551782631763503,0.05899857065066538,0.07203708198460468,1.0238990716596386
7076,7077.0,0.06511584632105566,0.05856057974276763,0.07167111289934369,1.0167622470509567
7175,7176.0,0.06471530632711037,0.05807563707297802,0.07135497558124271,1.009629323009161
7274,7275.0,0.06432621361061684,0.05759096401812763,0.07106146320310605,1.0026437819630856
7376,7377.0,0.06393908799677361,0.05704436681212704,0.07083380918142018,0.9955954296147101
7479,7480.0,0.063532377762476,0.056529735117607026,0.07053502040734498,0.9886260523883484
7583,7584.0,0.0631250260787653,0.056010825309859166,0.07023922684767143,0.9817348055950575
7688,7689.0,0.06272771263708297,0.055531573314533504,0.06992385195963244,0.9749208383802255
7795,7796.0,0.06233456105843338,0.055012935052862935,0.06965618706400382,0.9681203938762778
7904,7905.0,0.06197241054102617,0.054485296353932074,0.06945952472812027,0.9613364996456617
8014,8015.0,0.061596697801149895,0.05399441728334512,0.06919897831895466,0.9546323282727466
8126,8127.0,0.061220736536809164,0.05348681369971611,0.06895465937390222,0.9479477614441785
8239,8240.0,0.060850900794336214,0.052992775057075316,0.06870902653159712,0.9413432510751405
8354,8355.0,0.060461030269034426,0.05249556119729906,0.06842649934076979,0.9347610205785853
8470,8471.0,0.06011887892617644,0.05197029928597673,0.06826745856637616,0.9282589235951824
8588,8589.0,0.05974519135872881,0.05149102156584851,0.0679993611516091,0.9217814345785054
8707,8708.0,0.05938743975208919,0.0510068096548672,0.06776806984931118,0.9153839273627431
8829,8830.0,0.0590096415308138,0.05051929773125062,0.06749998533037697,0.9089609376451708
8952,8953.0,0.058639172984867344,0.05006927813399646,0.06720906783573823,0.9026197235561659
9076,9077.0,0.05825618595760167,0.04959519334243165,0.06691717857277169,0.8963589038995988
9203,9204.0,0.05786162776351631,0.04913002582193558,0.06659322970509704,0.8900792474664286
9331,9332.0,0.057471268122534155,0.04864352833675179,0.06629900790831653,0.883881313753954
9461,9462.0,0.05709873560439951,0.04815795183580119,0.06603951937299783,0.877716708934992
9593,9594.0,0.056712295126117376,0.047651725074288866,0.06577286517794588,0.8715868972813684
9726,9727.0,0.05634316174320154,0.04720142327380891,0.06548490021259416,0.8655382454514993
9862,9863.0,0.05595456926358712,0.046698771414433904,0.06521036711274034,0.8594810734652039
9999,10000.0,0.05557616693702603,0.046218954367534475,0.06493337950651758,0.8535056695894642
10138,10139.0,0.05519632513150494,0.04575744163350405,0.06463520862950584,0.8475681635225223
10279,10280.0,0.054811412678084245,0.045312860986873926,0.06430996436929456,0.8416696022251943
10423,10424.0,0.054448975850090946,0.044865173846150214,0.06403277785403168,0.8357704074834367
10568,10569.0,0.05404924329561173,0.044398312902613014,0.06370017368861045,0.8299533830192793
10715,10716.0,0.053670070904582125,0.043929106198447344,0.0634110356107169,0.824177938978653
10864,10865.0,0.0532834520003571,0.04346575118194927,0.06310115281876492,0.8184448090660782
11015,11016.0,0.05288793176454137,0.04299710800434871,0.06277875552473403,0.8127546572119831
11169,11170.0,0.052489980477669666,0.04254404707831556,0.062435913877023776,0.8070715598921954
11324,11325.0,0.05209471270362616,0.042089454959782474,0.06209997044746984,0.8014698455677954
11482,11483.0,0.05170797351239188,0.04163959058690379,0.06177635643787998,0.7958776708039507
11642,11643.0,0.05131090571888791,0.041196946937521725,0.0614248645002541,0.7903319246764324
11804,11805.0,0.05091312768560214,0.0407588250287686,0.06106743034243568,0.7848329220148956
11969,11970.0,0.05051910859692011,0.040306402140882866,0.060731815052957355,0.7793480297435724
12135,12136.0,0.050126025317675384,0.039865182511218254,0.06038686812413251,0.7739439364946855
12304,12305.0,0.049744781555430655,0.03943989484266474,0.06004966826819657,0.7685556696648419
12476,12477.0,0.04936109368706613,0.039019442331401075,0.05970274504273118,0.7631853108684087
12649,12650.0,0.048969958902929746,0.03858998269639771,0.05934993510946178,0.7578953396964718
12825,12826.0,0.048574411617884845,0.03815103893671147,0.05899778429905822,0.7526245753914296
13004,13005.0,0.04818889665608442,0.037726976354858006,0.05865081695731083,0.7473748229686757
13185,13186.0,0.047810249781450015,0.03731511083202339,0.05830538873087664,0.7421762020140283
13369,13370.0,0.04742501185354235,0.03693394111305159,0.057916082594033115,0.7370007038630684
13555,13556.0,0.04704869888445839,0.03656358327731656,0.057533814491600214,0.7318771135000407
13744,13745.0,0.0466880963446881,0.03617891922098919,0.05719727346838702,0.7267784700494496
13935,13936.0,0.04631854513516255,0.03577425728845,0.056862832981875104,0.7217322856747902
14129,14130.0,0.04595289900335433,0.03537474019235062,0.056531057814358035,0.716712609896723
14326,14327.0,0.04557724558109514,0.034987551323085495,0.056166939839104785,0.7117206639873613
14526,14527.0,0.04519601976432325,0.03460502966064195,0.05578700986800454,0.7067575851893285
14728,14729.0,0.0448111987138807,0.034217946418281305,0.0554044510094801,0.701848479392324
14933,14934.0,0.04443263358043893,0.0338421289203799,0.05502313824049796,0.6969692805659403
15141,15142.0,0.044045954357066985,0.033456320884068656,0.054635587830065314,0.6921209231177942
15352,15353.0,0.04367130613293221,0.033098841407045006,0.05424377085881941,0.6873042697181767
15566,15567.0,0.043298242848092534,0.03273410135567127,0.0538623843405138,0.6825201143031414
15782,15783.0,0.04292322304798745,0.03237155005024558,0.053474896045729324,0.6777908523702123
16002,16003.0,0.04254195024351571,0.03201446516146746,0.053069435325563956,0.6730733665664915
16225,16226.0,0.042159276443947645,0.031658336399994956,0.052660216487900334,0.668390386715005
16451,16452.0,0.0417973353928066,0.031292225366431746,0.05230244541918145,0.6637424605257084
16680,16681.0,0.041434562740381896,0.030940179158106824,0.05192894632265697,0.6591300810519135
16912,16913.0,0.041063651699363095,0.030591005016415034,0.051536298382311156,0.6545536892948249
17148,17149.0,0.04069337714788364,0.030245893464575468,0.051140860831191806,0.6499945583152028
17387,17388.0,0.040326316082987555,0.02990747381476524,0.05074515835120987,0.6454729394600103
17629,17630.0,0.03996359621878082,0.029565394788795517,0.05036179764876612,0.6409891065007806
17874,17875.0,0.039606835653987905,0.029242496874245016,0.049971174433730794,0.6365432913969232
18123,18124.0,0.03924109266166323,0.02889901511639665,0.04958317020692981,0.6321180982899335
18376,18377.0,0.03887966407665609,0.028552055044303765,0.04920727310900842,0.6277147697976478
18631,18632.0,0.0385260577209957,0.028223669337213163,0.04882844610477824,0.6233682038924258
18891,18892.0,0.03816829550502475,0.027890816110814533,0.04844577489923496,0.6190278331460037
19154,19155.0,0.03780861881025398,0.027561999982802537,0.04805523763770542,0.6147280911190318
19421,19422.0,0.03745776335460668,0.02725847090781948,0.047657055801393886,0.610453088037829
19691,19692.0,0.03711689725458279,0.02695461197518824,0.04727918253397734,0.6062192513672859
19965,19966.0,0.03676749704176435,0.02665045100838074,0.046884543075147965,0.602011264877887
20243,20244.0,0.03641763944364988,0.026357530413616152,0.04647774847368361,0.5978299269994903
20525,20526.0,0.0360687277600635,0.026056377095960398,0.0460810784241666,0.5936759747199332
20811,20812.0,0.035721186445846605,0.025750906035464566,0.045691466856228644,0.5895500861609824
21101,21102.0,0.035384030908907606,0.02546504183840014,0.04530301997941508,0.5854528831056658
21395,21396.0,0.03503883312124974,0.025172241926969263,0.04490542431553021,0.5813849334726015
21693,21694.0,0.03470039989886286,0.024883290170384195,0.04451750962734152,0.5773467537336249
21995,21996.0,0.03436129590015987,0.0245920504062521,0.04413054139406764,0.5733388112716263
22301,22302.0,0.03402964511282917,0.02431362873209203,0.043745661493566304,0.5693615266760859
22612,22613.0,0.0336971614114647,0.024034530167698485,0.04335979265523091,0.5654026782560692
22927,22928.0,0.03336751071034694,0.023772537589613115,0.042962483831080756,0.5614757165816053
23246,23247.0,0.033047803184159785,0.023507933146632486,0.042587673221687085,0.5575809180297631
23570,23571.0,0.032722745460761093,0.023240212730011853,0.042205278191510334,0.5537066872345937
23898,23899.0,0.03239976524914305,0.022975108920594435,0.041824421577691666,0.5498655478354275
24231,24232.0,0.03208099408524163,0.022719719868776914,0.041442268301706345,0.5460463015095048
24568,24569.0,0.031759694424593816,0.022470436475090966,0.04104895237409667,0.542260886460879
24910,24911.0,0.03144548840922458,0.02222091580892329,0.04067006100952587,0.5384984898894981
25257,25258.0,0.03113197523696829,0.021983954197883508,0.040279996276053075,0.5347598306813068
25609,25610.0,0.030820423776415726,0.021740399870605595,0.03990044768222586,0.5310455726020307
25966,25967.0,0.030510274496452338,0.0214940335737502,0.03952651541915447,0.5273563266028591
26327,26328.0,0.03020293279140727,0.02125841120091846,0.03914745438189608,0.523702669042346
26694,26695.0,0.02989901781530943,0.02101531279295914,0.038782722837659725,0.5200648732800641
27066,27067.0,0.02959895727866718,0.020777106549452556,0.0384208080078818,0.5164536322893024
27442,27443.0,0.029302588714240945,0.02054537731980695,0.03805980010867494,0.5128787769202738
27825,27826.0,0.029013753459872033,0.020328388752722838,0.03769911816702123,0.5093124597156072
28212,28213.0,0.028730898891174434,0.02010714118772184,0.03735465659462703,0.5057832476664363
28605,28606.0,0.028443377368905294,0.019885085730463638,0.03700166900734695,0.5022731942783493
29003,29004.0,0.028154009971681934,0.01966643794599162,0.03664158199737225,0.49879176797930586
29407,29408.0,0.02786783668375454,0.019440946495470963,0.036294726872038115,0.49533070956251407
29817,29818.0,0.027583948112259,0.01922142214432435,0.03594647408019365,0.4918907297625178
30232,30233.0,0.027304528673997484,0.01900625794128609,0.03560279940670888,0.48848061849010577
30653,30654.0,0.027018616289602067,0.018790578902311762,0.03524665367689237,0.48509251565439493
31080,31081.0,0.026741525725545674,0.018573053754341748,0.0349099976967496,0.48172699060502183
31513,31514.0,0.026463740052754942,0.018370304199377168,0.03455717590613272,0.4783845661988782
31951,31952.0,0.026193571908656697,0.018163337614173023,0.034223806203140375,0.4750732026887674
32396,32397.0,0.025918541769307985,0.017954966649347988,0.03388211688926798,0.47177821796594155
32848,32849.0,0.025648410838481635,0.017753751062887624,0.033543070614075646,0.46850047016277285
33305,33306.0,0.025377665597547363,0.017551203451453824,0.0332041277436409,0.4652548168536416
33769,33770.0,0.02511088561361134,0.017349713321813905,0.03287205790540877,0.46202736642232467
34239,34240.0,0.02484735509493246,0.017148839827000033,0.03254587036286488,0.45882557074896774
34716,34717.0,0.024586350571005656,0.016948356680180684,0.03222434446183063,0.45564306903098056
35199,35200.0,0.02432668743786983,0.016751909925007035,0.03190146495073263,0.4524869465555453
35689,35690.0,0.024067879704566426,0.016563768411767866,0.03157199099736499,0.4493510414406253
36186,36187.0,0.023810701958035353,0.016378517258583258,0.031242886657487447,0.44623588828847266
36690,36691.0,0.023560535895867093,0.016191466670707963,0.030929605121026223,0.4431419784160839
37201,37202.0,0.02330693110161118,0.016006596187017323,0.03060726601620504,0.4400697617282224
37719,37720.0,0.023058032226043166,0.015824572254547718,0.030291492197538614,0.4370196485496877
38245,38246.0,0.022812488412338995,0.015646548275581568,0.029978428549096423,0.43398630427206464
38777,38778.0,0.022566491908615042,0.015470753973552416,0.029662229843677668,0.4309815971598134
39317,39318.0,0.02232419158229146,0.0152965622073052,0.029351820957277716,0.4279945277555703
39865,39866.0,0.022087170691954452,0.015129525945905054,0.02904481543800385,0.4250257036749552
40420,40421.0,0.02185164497338556,0.014958491880244305,0.028744798066526814,0.4220809382350627
40983,40984.0,0.021619472454269307,0.014786566747832453,0.02845237816070616,0.4191552830316016
41554,41555.0,0.021387059861716087,0.014619427069625615,0.02815469265380656,0.4162492223071096
42132,42133.0,0.021155663324602777,0.014454832872573885,0.027856493776631668,0.41336813344414275
42719,42720.0,0.020925360340311526,0.014294336998910435,0.027556383681712617,0.41050245517348927
43314,43315.0,0.02070002419927526,0.014133075938529577,0.027266972460020945,0.40765759423774817
43917,43918.0,0.020475125220826125,0.013968252249184842,0.02698199819246741,0.4048338858472313
44529,44530.0,0.020252173543004744,0.013805584364606568,0.026698762721402917,0.4020270932631093
45149,45150.0,0.02003115481644939,0.013650081776775787,0.026412227856122992,0.3992422127451409
45777,45778.0,0.019812745903511637,0.013492579001283402,0.026132912805739872,0.39647947879901546
46415,46416.0,0.019593898428983823,0.013342115836651045,0.0258456810213166,0.39373056922714816
47061,47062.0,0.019378902396340148,0.013194078734124186,0.02556372605855611,0.39100454213093366
47717,47718.0,0.019165563614516212,0.0130508066320957,0.025280320596936724,0.3882933590338386
48381,48382.0,0.018956274500552046,0.012904900683713536,0.02500764831739056,0.3856056546758388
49055,49056.0,0.018746680402150533,0.012759028309047599,0.024734332495253468,0.3829336661887261
49738,49739.0,0.01854031110586067,0.012617269700887685,0.024463352510833657,0.38028178309882144
50431,50432.0,0.018337077576578674,0.012474736347338505,0.024199418805818843,0.37764651094342916
51133,51134.0,0.018135251120325983,0.01233718752685201,0.023933314713799957,0.3750320079276348
51845,51846.0,0.017935733705007104,0.012199523725671318,0.02367194368434289,0.3724348714196684
52567,52568.0,0.017738503717902317,0.012059413600409196,0.023417593835395437,0.3698555054576729
53299,53300.0,0.017542676741475343,0.011924193507225095,0.02316115997572559,0.3672942798331353
54041,54042.0,0.017346494326625505,0.011788937385583863,0.022904051267667147,0.36475153161032264
54794,54795.0,0.01715584424256369,0.011661878227419036,0.022649810257708347,0.3622242450183018
55557,55558.0,0.016966049781654176,0.011531587528146217,0.022400512035162135,0.3597161544009959
56330,56331.0,0.016775677340290264,0.011399653725746115,0.022151700954834413,0.35722750300427547
57115,57116.0,0.016589770796714337,0.011274392446206354,0.02190514914722232,0.354752265922193
57910,57911.0,0.01640718376383707,0.011150430263654164,0.021663937264019974,0.35229713170918464
58717,58718.0,0.016224587105071003,0.011026494450489747,0.021422679759652258,0.3498562715781405
59534,59535.0,0.0160433938609457,0.010900864937138745,0.021185922784752655,0.34743605344130163
60363,60364.0,0.015864675732826218,0.010779853530997037,0.0209494979346554,0.34503083969482023
61204,61205.0,0.015686465468340696,0.01065989187661993,0.020713039060061462,0.3426410693423832
62056,62057.0,0.015509230595515363,0.010538687361513744,0.020479773829516983,0.34026990131370627
62920,62921.0,0.015334878306395875,0.010417893195301002,0.02025186341749075,0.3379148396946016
63797,63798.0,0.01516292472602752,0.010302184566247803,0.020023664885807237,0.3355735863614725
64685,64686.0,0.014991374693387845,0.01018688704014083,0.01979586234663486,0.33325179348859174
65586,65587.0,0.014822983784176446,0.010072466034487512,0.01957350153386538,0.33094451424109184
66499,66500.0,0.014658380303854105,0.009952248474747273,0.019364512132960938,0.3286546448455938
67425,67426.0,0.014493873378489392,0.009839199804780069,0.019148546952198715,0.3263799823847713
68364,68365.0,0.014330747344909687,0.009727783986672452,0.018933710703146922,0.3241208802012631
69316,69317.0,0.014167528467918316,0.00961880738595397,0.01871624954988266,0.3218776616869581
70281,70282.0,0.014007209223682824,0.009509700319298944,0.018504718128066703,0.31965062161181457
71260,71261.0,0.013849478334744899,0.009408562718819773,0.018290393950670024,0.31743779048289583
72252,72253.0,0.013692033695793577,0.009304208243855763,0.01807985914773139,0.3152417386561406
73259,73260.0,0.013536933337658959,0.009198381906618387,0.01787548476869953,0.3130583881832444
74279,74280.0,0.013383432535281441,0.009095569961570325,0.017671295108992558,0.310892397150345
75313,75314.0,0.013231321645651155,0.008992958252750932,0.017469685038551376,0.30874186909003626
76362,76363.0,0.013080164224604179,0.008890887261248486,0.017269441187959873,0.3066050556614118
77425,77426.0,0.012931391986152679,0.008791704167228964,0.017071079805076394,0.30448429781433595
78504,78505.0,0.012784751399522367,0.008693502416159665,0.01687600038288507,0.3023759430003893
79597,79598.0,0.012638594435738669,0.008596726353627118,0.01668046251785022,0.30028420982192006
80705,80706.0,0.012495090554972577,0.008500603588176461,0.016489577521768693,0.2982074080270812
81829,81830.0,0.012352089415855945,0.008403296102364552,0.01630088272934734,0.29614397912141893
82969,82970.0,0.012211193697503283,0.008310567408102005,0.01611181998690456,0.2940942689196108
84124,84125.0,0.012072841844402106,0.008217431963846032,0.01592825172495818,0.2920603378067269
85295,85296.0,0.011934914088377852,0.008125415568922975,0.015744412607832728,0.2900406619310305
86483,86484.0,0.011799478597708687,0.008033183407031833,0.01556577378838554,0.2880338366320489
87688,87689.0,0.011664053053307918,0.00794328112424682,0.015384824982369016,0.2860402076078004
88909,88910.0,0.011529945955970818,0.007852329993934183,0.015207561918007453,0.2840616963970562
90147,90148.0,0.011399689256166677,0.0077668578823860525,0.015032520629947303,0.2820969246332799
91402,91403.0,0.011269658405556961,0.007679873228796815,0.014859443582317108,0.2801461602547593
92675,92676.0,0.01114041466955259,0.0075905621546191755,0.014690267184486005,0.278208140209192
93965,93966.0,0.011012753609931973,0.007505290111606935,0.014520217108257011,0.27628465356118387
95274,95275.0,0.01088728991600025,0.0074233229363655315,0.014351256895634967,0.2743730060217251
96601,96602.0,0.010762873122362767,0.007338164974312826,0.014187581270412707,0.27247496679152516
97946,97947.0,0.010639694121514654,0.0072566089657867885,0.01402277927724252,0.2705907746435173
99310,99311.0,0.010517573242183087,0.0071753266282000155,0.013859819856166158,0.26871928780087617
100693,100694.0,0.010396105978454811,0.007094459098935694,0.013697752857973929,0.2668607845413863
102095,102096.0,0.010276869327268495,0.007015113653745253,0.013538625000791737,0.26501551903131265
103517,103518.0,0.01015763361684146,0.00693585322737459,0.013379414006308332,0.2631824466450051
104958,104959.0,0.010040146312321908,0.006856221897234494,0.013224070727409321,0.2613631047754176
106420,106421.0,0.009924143541102218,0.006780568386360156,0.01306771869584428,0.25955523234763384
107902,107903.0,0.009809229117113462,0.006701090111703792,0.012917368122523133,0.25776034558529537
109404,109405.0,0.009696337882141517,0.00662702399090749,0.012765651773375544,0.2559786628206024
110928,110929.0,0.009584526603151705,0.0065513360148297325,0.012617717191473678,0.25420808167292974
112473,112474.0,0.009473883557982798,0.006478007815343732,0.012469759300621865,0.25245004725617737
114039,114040.0,0.009363852513804916,0.006404606246856034,0.012323098780753798,0.2507047839422265
115627,115628.0,0.009256027529259867,0.006333805487836226,0.012178249570683508,0.24897141471618295
117237,117238.0,0.009149776870361032,0.0062642026302242,0.012035351110497864,0.247250189330492
118870,118871.0,0.009043869995622126,0.006194535291259469,0.011893204699984783,0.24554029927782328
120525,120526.0,0.008939771845868898,0.006126219475078788,0.01175332421665901,0.24384303020842507
122203,122204.0,0.008836476398558576,0.006057605624683811,0.01161534717243334,0.24215757342843877
123905,123906.0,0.008734629376695004,0.005991222997823337,0.011478035755566671,0.24048318293540938
125631,125632.0,0.008633897862838785,0.005923148422710405,0.011344647302967165,0.23882012567676017
127380,127381.0,0.00853425483143329,0.005859157080904408,0.011209352581962172,0.23716958025167423
129154,129155.0,0.008435684982191532,0.005793123750992661,0.011078246213390402,0.23552988286702337
130953,130954.0,0.008337500805846646,0.005727120485765022,0.01094788112592827,0.23390129414153749
132776,132777.0,0.008240465066101932,0.005662040619666865,0.010818889512536999,0.23228493037796855
134625,134626.0,0.008144883072722013,0.005598544802946874,0.010691221342497151,0.23067923652865255
136500,136501.0,0.008050226440354216,0.005535800047655931,0.0105646528330525,0.2290844648249628
138401,138402.0,0.007956016810887262,0.005472387954497037,0.010439645667277486,0.22750084627557063
140328,140329.0,0.007863743334428503,0.005411101688901837,0.01031638497995517,0.22592859160435244
142282,142283.0,0.007772439775139362,0.0053484810635959605,0.010196398486682764,0.22436710129403645
144263,144264.0,0.007683407055571997,0.005289455671139669,0.010077358440004326,0.2228165969986707
146272,146273.0,0.007593385636823085,0.005228865667822949,0.009957905605823221,0.22127652203773007
148309,148310.0,0.007504974400864661,0.005171693289925514,0.009838255511803808,0.21974710642771744
150375,150376.0,0.007418451569554238,0.00511697702508814,0.009719926114020337,0.21822783254675024
152469,152470.0,0.007332242758131556,0.005059572457769899,0.009604913058493213,0.2167196492745638
154592,154593.0,0.0072477302090673025,0.00500289014461206,0.009492570273522545,0.21522203058801095
156745,156746.0,0.007163881515613457,0.004944357516299826,0.009383405514927088,0.21373449062718883
158927,158928.0,0.007080718642996727,0.004887936547714379,0.009273500738279074,0.2122579209543206
161140,161141.0,0.006998437355731009,0.004831577338321295,0.009165297373140723,0.21079117104546616
163384,163385.0,0.006916489104635645,0.004775510728621047,0.009057467480650243,0.2093344665827534
165660,165661.0,0.00683681517122666,0.004723301730574661,0.00895032861187866,0.2078873848326551
167966,167967.0,0.0067578414095348805,0.004669175087863481,0.00884650773120628,0.2064513853635138
170306,170307.0,0.006679447530942402,0.004615315061087232,0.008743580000797571,0.20502418554588
172677,172678.0,0.006601820308819656,0.00456346521154697,0.008640175406092342,0.20360782464357452
175082,175083.0,0.006525051952298923,0.004512406283602215,0.008537697620995632,0.2022007012198872
177520,177521.0,0.006449452895603526,0.004462426835373454,0.008436478955833597,0.20080361010415293
179992,179993.0,0.00637376088264677,0.004412446680278676,0.008335075085014864,0.19941616967686757
182498,182499.0,0.006298485179642382,0.004363273236895549,0.008233697122389215,0.19803857146459697
185040,185041.0,0.006224657126972036,0.0043134299241063155,0.008135884329837757,0.19666992404268505
187616,187617.0,0.006151513343045486,0.004264956067007275,0.008038070619083697,0.19531149475469772
190229,190230.0,0.0060792335689483544,0.004215792398456752,0.007942674739439957,0.19396189084792187
192878,192879.0,0.006008437163013969,0.004168778648951169,0.007848095677076769,0.19262183333834337
195564,195565.0,0.005938554654168363,0.00412183632858459,0.007755272979752136,0.1912910031844074
198287,198288.0,0.0058691142169138705,0.0040746705992945505,0.0076635578345331905,0.18996958585056653
201049,201050.0,0.005800266806346452,0.004028113010837211,0.007572420601855694,0.18865680940762977
203848,203849.0,0.005733841991358998,0.0039838906867345255,0.007483793295983471,0.18735380630987658
206687,206688.0,0.005666253689590607,0.003938311252336688,0.007394196126844527,0.18605935947037477
209565,209566.0,0.005599657396209457,0.003893679807975339,0.0073056349844435745,0.18477411657929313
212484,212485.0,0.005534309177779283,0.0038497146994711613,0.0072189036560874045,0.18349737315800668
215442,215443.0,0.005469205316575518,0.0038053385762827838,0.007133072056868252,0.18223017651343693
218443,218444.0,0.005404716859609459,0.0037612064426152027,0.0070482272766037146,0.18097099587269827
221485,221486.0,0.00534108260484646,0.0037186280212244175,0.006963537188468502,0.17972086345294333
224569,224570.0,0.0052781288082152395,0.003675921351387862,0.006880336265042617,0.17847953202228606
227696,227697.0,0.005215791188805123,0.003634269304701954,0.0067973130729082915,0.1772467724559056
230867,230868.0,0.005154622755086615,0.0035942211794823425,0.006715024330690888,0.17602237271664203
234082,234083.0,0.005094335017084208,0.003554045325115732,0.006634624709052685,0.17480651116162096
237341,237342.0,0.005035331252426089,0.003514503055450691,0.006556159449401487,0.1735993505508067
240647,240648.0,0.004975944436198304,0.00347431849547891,0.006477570376917699,0.17239996160933094
243998,243999.0,0.004917549121305974,0.003434291523449831,0.006400806719162117,0.17120924773390359
247395,247396.0,0.004860583308561954,0.0033956391814060943,0.0063255274357178135,0.17002700486563332
250841,250842.0,0.004803488827727017,0.003356518035184909,0.006250459620269125,0.1688523687616375
254334,254335.0,0.004746824989069602,0.0033174820968085196,0.0061761678813306835,0.16768619642074922
257875,257876.0,0.004691362146642092,0.0032786552062432535,0.00610406908704093,0.16652830364804772
261466,261467.0,0.004636160473564614,0.0032402158719466237,0.006032105075182604,0.16537820229137123
265107,265108.0,0.004581940836977048,0.0032023851786152167,0.0059614964953388794,0.16423606342158473
268799,268800.0,0.0045282187089556135,0.0031654448094031954,0.005890992608508032,0.16310173925307606
272542,272543.0,0.004475463760484945,0.0031299939191068373,0.005820933601863053,0.1619753906877441
276338,276339.0,0.004422676782866279,0.0030933629938399453,0.005751990571892613,0.16085658097747998
280186,280187.0,0.004370878159125758,0.0030579125347164576,0.005683843783535057,0.15974576479940433
284087,284088.0,0.004319496521961429,0.0030220312323071385,0.005616961811615719,0.15864279920246632
288043,288044.0,0.004268073929600634,0.0029871520223085984,0.00554899583689267,0.15754727705487054
292055,292056.0,0.004217574986109911,0.0029526708520722852,0.005482479120147536,0.15645909149405263
296122,296123.0,0.004167427968609394,0.002918656813279117,0.00541619912393967,0.15537866952720444
300245,300246.0,0.004118385279845323,0.002885341777080148,0.005351428782610497,0.15430588743837734
304426,304427.0,0.004069322405980162,0.0028522927067776015,0.005286352105182723,0.1532403776810226
308665,308666.0,0.0040214154443131405,0.002819356980008145,0.005223473908618137,0.15218229538078953
312964,312965.0,0.003973787018165778,0.002786798511435892,0.0051607755248956645,0.1511312981998291
317322,317323.0,0.003927162062415587,0.0027549843022920523,0.0050993398225391215,0.15008778156345318
321741,321742.0,0.0038803214297184556,0.002722074289785119,0.005038568569651792,0.14905141149501253
326221,326222.0,0.0038344456063031237,0.0026890886299500037,0.004979802582656244,0.14802233445959756
330764,330765.0,0.0037894672515073028,0.0026579017833024765,0.004921032719712129,0.14700023859261255
335370,335371.0,0.0037446115438750146,0.0026262636958779085,0.004862959391872121,0.14598527238312403
340040,340041.0,0.003700497880630479,0.002595354251595889,0.00480564150966507,0.14497735772458872
344775,344776.0,0.0036572170495885086,0.0025649207981075063,0.004749513301069511,0.14397642165766417
349577,349578.0,0.0036140557306175293,0.0025340516837616565,0.004694059777473402,0.14298219111915925
354445,354446.0,0.003571588301836661,0.002504215656023089,0.004638960947650233,0.14199501645649784
359380,359381.0,0.0035295874458338324,0.002474312227142702,0.004584862664524963,0.14101482552023833
364385,364386.0,0.0034875239078962445,0.002445166971895073,0.0045298808438974155,0.14004116549150292
369459,369460.0,0.003446388251363923,0.00241608116768146,0.004476695335046386,0.1390743735871828
374604,374605.0,0.003405453739211424,0.002387463807698496,0.004423443670724352,0.13811420476123423
379821,379822.0,0.003365319293612471,0.0023597161922713494,0.004370922394953593,0.13716061360559537
385110,385111.0,0.0033254522999994164,0.0023323961443341367,0.004318508455664696,0.13621373472194553
390473,390474.0,0.003285888301620101,0.0023052839544964177,0.004266492648743785,0.135273343673796
395910,395911.0,0.003247280045512776,0.00227831008923166,0.004216250001793892,0.1343395730747299
401423,401424.0,0.0032088479414126053,0.0022519685183868274,0.004165727364438383,0.13341221079360616
407013,407014.0,0.0031709657739513856,0.002225514315650441,0.00411641723225233,0.13249122386566323
412681,412682.0,0.003133657585596861,0.0021993245940628834,0.004067990577130838,0.13157658113351242
418428,418429.0,0.003096759821510628,0.0021733356576471644,0.0040201839853740914,0.13066825307745675
424255,424256.0,0.0030601981851127147,0.0021482550101580766,0.003972141360067353,0.12976621165554383
430163,430164.0,0.0030241182289378003,0.002123489305093101,0.0039247471527824995,0.1288704301529437
436153,436154.0,0.0029882191138127165,0.002098141115458427,0.003878297112167006,0.1279808830402562
442226,442227.0,0.0029529922241734096,0.0020736858044819095,0.0038322986438649098,0.1270975458403678
448385,448386.0,0.0029177953175774482,0.0020489527462374127,0.0037866378889174837,0.1262201130175671
454629,454630.0,0.002882899319140935,0.0020243758435057875,0.0037414227947760825,0.1253488554081192
460959,460960.0,0.0028485167582573408,0.0020006901963436526,0.003696343320171029,0.1244837506131379
467379,467380.0,0.0028146738186478615,0.001976835528033497,0.003652512109262226,0.12362437941047107
473887,473888.0,0.0027810256894320626,0.001953162806692314,0.003608888572171811,0.12277113428317006
480486,480487.0,0.0027478458445552296,0.0019295146793946061,0.0035661770097158534,0.12192373968995396
487177,487178.0,0.002715052308988824,0.0019059031114895,0.003524201506488148,0.1210821902840985
493961,493962.0,0.0026828858755871777,0.0018833995492085805,0.003482372201965775,0.12024648034489727
500840,500841.0,0.002650915824723455,0.0018610766045265258,0.0034407550449203845,0.11941648431569232
507814,507815.0,0.0026190449568665526,0.001838867197782373,0.003399222715950732,0.11859231989846608
514886,514887.0,0.002587495883204183,0.0018170128438741357,0.00335797892253423,0.1177737507050821
522056,522057.0,0.002556628594098985,0.001795149477174513,0.003318107711023457,0.1169608952305096
529326,529327.0,0.0025262038688565673,0.0017737835352907017,0.003278624202422433,0.1161536417982773
536697,536698.0,0.002495983224547437,0.0017523906788035179,0.0032395757702913556,0.11535199451173596
544170,544171.0,0.0024662283226385734,0.001731225281297649,0.0032012313639794977,0.11455595628997732
551748,551749.0,0.0024366340438251423,0.0017103957763858826,0.003162872311264402,0.11376532235151843
559432,559433.0,0.002407647843451482,0.0016898435077698623,0.0031254521791331015,0.11298010596713844
567222,567223.0,0.002378852737603353,0.001669613219801457,0.0030880922554052488,0.11220041774788132
575121,575122.0,0.0023504307145211737,0.001650127582638168,0.0030507338464041793,0.11142606740915982
583130,583131.0,0.0023221509526582984,0.0016310086884030435,0.0030132932169135533,0.11065706924680463
591250,591251.0,0.002294552811435125,0.0016115628011828859,0.0029775428216873637,0.10989343565786733
599483,599484.0,0.002266780125876173,0.0015921098958271989,0.0029414503559251474,0.10913508601373038
607831,607832.0,0.0022393698328542614,0.0015728317595748507,0.002905907906133672,0.10838194534753606
616296,616297.0,0.0022123478917465103,0.0015540225992040895,0.002870673184288931,0.10763394400404078
624878,624879.0,0.002185883454372688,0.0015357586994760705,0.002836008209269305,0.10689118861528994
633579,633580.0,0.002159698126091648,0.0015175332168054206,0.002801863035377875,0.10615360860277312
642402,642403.0,0.002133765717289744,0.0014995215693488126,0.002768009865230675,0.10542105600914371
651348,651349.0,0.0021082217124550095,0.0014818329114457962,0.0027346105134642227,0.10469355508431019
660418,660419.0,0.0020830812409526455,0.0014643216863543754,0.0027018407955509156,0.10397112745522313
669615,669616.0,0.0020580387163723446,0.0014471109703318359,0.0026689664624128533,0.10325363778237093
678940,678941.0,0.0020333281147735557,0.0014296793254426907,0.0026369769041044207,0.10254111218404986
688394,688395.0,0.0020089405689781986,0.0014126898444888078,0.0026051912934675894,0.10183357398023743
697980,697981.0,0.001984939468324352,0.0013957164654288825,0.002574162471219822,0.10113089868532069
707700,707701.0,0.0019611651656101315,0.0013791921614230989,0.002543138169797164,0.1004330421622597
717555,717556.0,0.0019375676021242225,0.0013629517269610142,0.002512183477287431,0.09974003279045203
727547,727548.0,0.0019141855479011057,0.001347191111525794,0.0024811799842764173,0.09905182777811145
737679,737680.0,0.0018912747602729027,0.0013311810979173746,0.0024513684226284307,0.09836832026248944
747951,747952.0,0.001868551363716219,0.001315146445825313,0.002421956281607125,0.09768960754459685
758367,758368.0,0.001846194790667712,0.0012995947237103972,0.0023927948576250267,0.09701552212995658
768927,768928.0,0.0018239812749448454,0.0012841654347039754,0.0023637971151857155,0.09634616029304756
779635,779636.0,0.0018020611511272509,0.0012688645887732235,0.0023352577134812783,0.0956813640393477
790492,790493.0,0.001780561438199388,0.001253886331692175,0.002307236544706601,0.09502116800077468
801500,801501.0,0.001759167527244703,0.0012389491643688875,0.0022793858901205186,0.09436554443833282
812661,812662.0,0.0017380630483121414,0.0012240285817258206,0.002252097514898462,0.09371446715100579
823978,823979.0,0.0017170150295193153,0.0012093249948769969,0.002224705064161634,0.09306785479723029
835452,835453.0,0.0016963629595166388,0.0011948780037450877,0.00219784791528819,0.09242574273412248
847086,847087.0,0.0016759196257179034,0.0011806473482800436,0.002171191903155763,0.09178805429401193
858882,858883.0,0.001655727602357588,0.0011664278698188316,0.002145027334896344,0.0911547714550292
870842,870843.0,0.0016358610230087839,0.0011525343489719286,0.0021191876970456393,0.09052587700857395
882969,882970.0,0.0016160968681383076,0.0011388072777964232,0.002093386458480192,0.08990130349450715
895265,895266.0,0.00159673618346869,0.0011249362831101091,0.002068536083827271,0.08928103819745069
907732,907733.0,0.0015774918151216168,0.0011113540952086103,0.0020436295350346233,0.0886650688220722
920372,920373.0,0.0015585871684814466,0.0010978450966749984,0.002019329240287895,0.08805338342023834
933189,933190.0,0.0015398708455105128,0.0010844789452450967,0.001995262745775929,0.08744587650429979
946184,946185.0,0.0015213697525911566,0.0010717523800583698,0.0019709871251239433,0.08684258834944186
959360,959361.0,0.0015029956960345729,0.0010590188728935887,0.001946972519175557,0.0862434653707418
972719,972720.0,0.0014848533066382011,0.0010465490099621129,0.0019231576033142894,0.08564850174723267
986265,986266.0,0.001466871453409772,0.0010341791452880345,0.0018995637615315095,0.08505760514295652
999999,1000000.0,0.0014492260861695978,0.0010216735642652346,0.001876778608073961,0.08447081695894644

